Qubits Are Not Enough: Deflation and Measurement Limits in Variational Quantum Modal Analysis

Quantum computers can store a structure's vibration mode compactly: a mode with N degrees of freedom needs only about log2(N) qubits. This paper asks whether that compactness makes quantum modal analysis practical, using the variational quantum eigensolver (VQE) on finite-element structural models. We build a framework for testing this and make two theoretical contributions. First, we show that a known condition for computing higher modes is not only sufficient but also necessary. Second, we bound the error caused by imperfect lower modes. Simulations show that having enough qubits is not enough. Shallow circuits fail even when the state fits, and converting the problem into quantum form makes the operator much denser, especially in two and three dimensions. The main bottleneck is measurement. Even with 10^5 shots per term, the first-mode frequency error stays at 2.45%, and reliably locating a 10% stiffness loss in a small six-degree-of-freedom benchmark would need roughly 10^8 circuit executions. We claim no quantum speedup.

==> PDF_PREFLIGHT.txt <==
PDF: Qubits_Are_Not_Enough_TQE.pdf
Pages: 22
Page size: 612 x 792 pts (letter)
PDF version: 1.7
Encrypted: no
Fonts: 44
Type 3 fonts: 0   (IEEE requires 0)
Non-embedded fonts: 0   (IEEE requires 0)

PDF: Qubits_Are_Not_Enough_TQE_supplementary.pdf
Pages: 1
Page size: 612 x 792 pts (letter)
PDF version: 1.7
Encrypted: no
Fonts: 12
Type 3 fonts: 0   (IEEE requires 0)
Non-embedded fonts: 0   (IEEE requires 0)

